Critical Mass Transfer in Double-Degenerate Type Ia Supernovae

Doubly-degenerate binary systems consisting of two white dwarfs both composed of carbon and oxygen and close enough that mass is transferred from the less massive to the more massive are possible progenitors of type Ia supernovae. If the mass transfer rate is slow enough that the accreting white dwarf can reach 1.38 solar masses then it can ignite carbon degenerately at its centre. This can lead to a thermonuclear runaway and thence a supernova explosion. However if the accretion rate is too high the outer layers of the white dwarf heat up too much and carbon ignites there non-degenerately. A series of mild carbon flashes can then propagate inwards and convert the carbon to neon relatively gently. There is no thermonuclear runaway and no supernova. We have determined the critical rate for accretion and find it to be generally about two-fifths of the Eddington rate. In the case of actual bianry stars the mass transfer rate falls off as mass is transferred so we find that this rate can be very much exceeded at the onset of mass transfer. We determine combinations of white dwarf masses that can lead to central degenerate carbon ignition.

==> readme.txt <==
Contact Details:

Miss Rebecca Martin
Institute of Astronomy
Madingley Road
Cambridge
CB3 0HA

rgm32@cam.ac.uk

Files:
martin2006rev.tex   LaTeX file
initial.eps         Fig 1
fivebc6x2more.eps   Fig 2
fivebc6x3m.eps      Fig 3
eddacc.eps          Fig 4
accrate.eps         Fig 5
pic11.eps           Fig 6
pic12.eps           Fig 7
max.eps             Fig 8

